Morphological Analysis for the Maltese Language: The Challenges of a Hybrid System

Maltese is a morphologically rich language with a hybrid morphological system which features both concatenative and non-concatenative processes. This paper analyses the impact of this hybridity on the performance of machine learning techniques for morphological labelling and clustering. In particular, we analyse a dataset of morphologically related word clusters to evaluate the difference in results for concatenative and nonconcatenative clusters. We also describe research carried out in morphological labelling, with a particular focus on the verb category. Two evaluations were carried out, one using an unseen dataset, and another one using a gold standard dataset which was manually labelled. The gold standard dataset was split into concatenative and non-concatenative to analyse the difference in results between the two morphological systems.

==> pRomSemAcc.csv <==
SemRom	PrevAvgACC	AvgAccROM	AvgAccSEM	Reg-Pred
Pol	80.172	77.7778	80.4882	94.475
Ind	89.356	81.0185	93.5942	90.47
Dir	77.2691	66.821	79.3975	89.329
Tam	60.2761	67.5926	58.0159	80.214
Num	63.5695	65.4321	62.6904	85.839
Gen	65.1652	66.9753	64.8546	81.489
Per	61.9228	68.3642	59.7992	65.083
